Temperature inversions on hot super-Earths: the case of CN in nitrogen-rich atmospheres

We show that in extremely irradiated atmospheres of hot super-Earths shortwave absorption of CN can cause strong temperature inversions. We base this study on previous observations of 55 Cancri e, which lead us to believe that ultra-short-period super-Earths can sustain volatile atmospheres, rich in nitrogen and/or carbon. We compute our model atmospheres in a radiative-convective equilibrium for a variety of nitrogen-rich cases and orbital parameters. We demonstrate the effects caused by thermal inversions on the chemistry and compute low resolution synthetic emission spectra for a range of 0.5 - 28 micron. Our results indicate that dueto shortwave absorption of CN, atmospheres with temperatures above 2000 K and C/O $\geq$ 1.0 are prone to thermal inversions. CN is one of the few molecules that is extremely stable at large temperatures occurring on the day side of short period super-Earths. The emission spectrum of such atmospheres will differ substantially from non-inverted cases. In the case of inversions, absorption features become inverted, showing higher than expected flux. We propose that inversions in hot atmospheres should be the expected norm. Hot super-Earths are some of the most extreme natural laboratories for testing predictions of atmospheric chemistry and structure. They are frequently occurring, bright in emission and have short orbital periods. All these factors make them perfect candidates to be observed with JWST and ARIEL missions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
